Early Explorations of Lightweight Models for Wound Segmentation on Mobile Devices

The aging population poses numerous challenges to healthcare, including the increase in chronic wounds in the elderly. The current approach to wound assessment by therapists based on photographic documentation is subjective, highlighting the need for computer-aided wound recognition from smartphone photos. This offers objective and convenient therapy monitoring, while being accessible to patients from their home at any time. However, despite research in mobile image segmentation, there is a lack of focus on mobile wound segmentation. To address this gap, we conduct initial research on three lightweight architectures to investigate their suitability for smartphone-based wound segmentation. Using public datasets and UNet as a baseline, our results are promising, with both ENet and TopFormer, as well as the larger UNeXt variant, showing comparable performance to UNet. Furthermore, we deploy the models into a smartphone app for visual assessment of live segmentation, where results demonstrate the effectiveness of TopFormer in distinguishing wounds from wound-coloured objects. While our study highlights the potential of transformer models for mobile wound segmentation, future work should aim to further improve the mask contours.

==> ImportantNotes.txt <==
PDF Compilation was locally achieved as follows:

pdflatex paper.tex 
bibtex paper.aux 
pdflatex paper.tex
pdflatex paper.tex


OrcidIDs of the authors (all from the software engineering group at the university of Würzburg):

- Vanessa Borst: \orcidID{0009-0004-7123-7934n}
- Timo Dittus: \orcidID{0009-0008-0704-1856} 
- Konstantin Müller: \orcidID{0000-0001-6540-3124} 
- Samuel Kounev: \orcidID{0000-0001-9742-2063}

==> img/screens/Note.txt <==
Screenshots that were used for submission;
Problem: The ENet Pretrained Screenshots are based on 200 as Max Epochs, the others 130
-> For final submission, we included the checkpoint that was derived with 130 max epochs
-> For consistent lightning and settings, all screenshots needed to be taken again

==> yaml/UNet-CFU-512-pretrained.yaml <==
architecture:
  arch_type: "UNet"
  model_name: "UNet-CFU-512-pretrained"
  l1_feature_maps: 64
  norm: 'none'
  activation: 'relu'
  unet_levels: 4
  in_size: 512
  use_pretrained: True
settings:
  max_epochs: 200
  batch_size: 4
  random_seed: 42
  full_determinism: True
  mixed_precision: True
  torch_compile: False
  num_workers: 4
  pin_memory: True
  checkpoints:
    save_mode: "best"
    metric: "iou"
    min_epoch: 30
  save_sample_segmentations: False
  transforms_backend: "torchvision"
optimizer:
  type: "AdamW"
  lr: 0.0001
loss:
  type: "default"
scheduler:
  type: "reduce_lr_on_plateau"
  metric: "dice"
  mode: "max"
  min_lr: 0.000001
  factor: 0.5
  verbose: True
early_stop: False
metrics:
  tracked:
    - "dice"
    - "iou"
    - "precision"
    - "recall"
  averaging_method: "micro"
  ignore_background_class: True
dataset:
  type: "CFU"
transforms:
  train:
    - to_tensor: True
    - pad_and_resize:
        size: 512
    - gaussian_blur:
        kernel_size: 25
        sigma: (0.001, 2.0)
    - threshold:
        threshold: 127
        pixel_min: 0
        pixel_max: 255
        apply_to_mask: True
        apply_to_image: False
    - color_jitter:
        brightness: 0.4
        contrast: 0.5
        saturation: 0.25
        hue: 0.01
    - normalize:
        mean: [ 0.5, 0.5, 0.5 ]
        std: [ 0.5, 0.5, 0.5 ]
    - random_horizontal_flip:
        p: 0.5
    - random_vertical_flip:
        p: 0.5
    - random_affine:
        degrees: (-180, 180)
        translate: (0.125, 0.125)
        scale: (0.5, 1.5)
        shear: 22.5
        fill: -1.0
        mask_fill: 0
  val:
    - to_tensor: True
    - pad_and_resize:
        size: 512
    - threshold:
        threshold: 127
        pixel_min: 0
        pixel_max: 255
        apply_to_mask: True
        apply_to_image: False
    - normalize:
        mean: [ 0.5, 0.5, 0.5 ]
        std: [ 0.5, 0.5, 0.5 ]
  test:
    - to_tensor: True
    - pad_and_resize:
        size: 512
    - threshold:
        threshold: 127
        pixel_min: 0
        pixel_max: 255
        apply_to_mask: True
        apply_to_image: False
    - normalize:
        mean: [ 0.5, 0.5, 0.5 ]
        std: [ 0.5, 0.5, 0.5 ]
